The RECIPE Approach to Challenges in Deeply Heterogeneous High Performance Systems

RECIPE (REliable power and time-ConstraInts-aware Predictive management of heterogeneous Exascale systems) is a recently started project funded within the H2020 FETHPC programme, which is expressly targeted at exploring new High-Performance Computing (HPC) technologies. RECIPE aims at introducing a hierarchical runtime resource management infrastructure to optimize energy efficiency and minimize the occurrence of thermal hotspots, while enforcing the time constraints imposed by the applications and ensuring reliability for both time-critical and throughput-oriented computation that run on deeply heterogeneous accelerator-based systems. This paper presents a detailed overview of RECIPE, identifying the fundamental challenges as well as the key innovations addressed by the project. In particular, the need for predictive reliability approaches to maximize hardware lifetime and guarantee application performance is identified as the key concern for RECIPE, and is addressed via hierarchical resource management of the heterogeneous architectural components of the system, driven by estimates of the application latency and hardware reliability obtained respectively through timing analysis and modelling thermal properties, mean-time-to-failure of subsystems. We show the impact of prediction accuracy on the overheads imposed by the checkpointing policy, as well as a possible application to a weather forecasting use case.

==> authorsInfo.txt <==
Challenges in Deeply Heterogeneous High Performance Systems

RECIPE (REliable power and time-ConstraInts-aware Predictive management of heterogeneous Exascale systems) is a recently started project funded within the H2020 FETHPC programme, which is expressly targeted at exploring new High-Performance Computing (HPC) technologies.  RECIPE aims at introducing a hierarchical runtime resource management infrastructure to optimize energy efficiency and minimize the occurrence of thermal hotspots, while enforcing the time constraints imposed by the applications and ensuring reliability for both time-critical and throughput-oriented computation that run on deeply heterogeneous accelerator-based systems. This paper presents a detailed overview of the project, identifying the fundamental challenges as well as the key innovations addressed by the project, which span run-time management, heterogeneous computing architectures, HPC memory/interconnection infrastructures, thermal modelling, reliability, programming models, and timing analysis. For each of these areas, the paper describes the relevant state of the art as well as the specific actions that the project will take to effectively address the identified technological challenges.

Giovanni Agosta, agosta@acm.org, Politecnico di Milano, Italy
William Fornaciari, william.fornaciari@polimi.it, Politecnico di Milano, Italy
Alessandro Cilardo, acilardo@unina.it, University of Naples Federico II / CeRICT, Italy
José Flich Cardo, jflich@disca.upv.es, Universitat Politècnica de València, Spain
Carles Hernandez Luz, carherlu@upv.es, Universitat Politècnica de València, Spain
Michal Kulczewski, kulka@man.poznan.pl, Poznan Supercomputing and Networking Center, Poland
Giuseppe Massari, giuseppe.massari@polimi.it, Politecnico di Milano, Italy
Rafael Tornero Gavilá, ratorga@disca.upv.es, Universitat Politècnica de València, Spain
Marina Zapater Sancho, marina.zapater@epfl.ch, École Polytechnique Fédérale de Lausanne, Switzerland
David Atienza Alonso, david.atienza@epfl.ch, École Polytechnique Fédérale de Lausanne, Switzerland
Ramon Canal, ramon.canal@bsc.es, Barcelona Supercomputing Center, Spain
